Counter-fitting Word Vectors to Linguistic Constraints

In this work, we present a novel counter-fitting method which injects antonymy and synonymy constraints into vector space representations in order to improve the vectors' capability for judging semantic similarity. Applying this method to publicly available pre-trained word vectors leads to a new state of the art performance on the SimLex-999 dataset. We also show how the method can be used to tailor the word vector space for the downstream task of dialogue state tracking, resulting in robust improvements across different dialogue domains.

==> glove_ppdb_all.dat <==
0	0.4073
10	0.4110
20	0.4219
30	0.4332
40	0.4666
50	0.4692
60	0.4773
70	0.4857
80	0.4823
90	0.4859
100	0.4966

==> glove_wn_ppdb_all.dat <==
0	0.5243
10	0.5215
20	0.5311
30	0.5429
40	0.5560
50	0.5573
60	0.5658
70	0.5711
80	0.5755
90	0.5780
100	0.5825


==> glove_wn_scaled.dat <==
0	0.4073
10	0.4508
20	0.4860
30	0.5240
40	0.5384
50	0.5426
60	0.5564
70	0.5635
80	0.5681
90	0.5741
100	0.5827
